Predictor-Corrector Enhanced Transformers with Exponential Moving Average Coefficient Learning

Residual networks, as discrete approximations of Ordinary Differential Equations (ODEs), have inspired significant advancements in neural network design, including multistep methods, high-order methods, and multi-particle dynamical systems. The precision of the solution to ODEs significantly affects parameter optimization, thereby impacting model performance. In this work, we present a series of advanced explorations of Transformer architecture design to minimize the error compared to the true ``solution.'' First, we introduce a predictor-corrector learning framework to minimize truncation errors, which consists of a high-order predictor and a multistep corrector. Second, we propose an exponential moving average-based coefficient learning method to strengthen our higher-order predictor. Extensive experiments on large-scale machine translation, abstractive summarization, language modeling, and natural language understanding benchmarks demonstrate the superiority of our approach. On the WMT'14 English-German and English-French tasks, our model achieved BLEU scores of 30.95 and 44.27, respectively. Furthermore, on the OPUS multilingual machine translation task, our model surpasses a robust 3.8B DeepNet by an average of 2.9 SacreBLEU, using only 1/3 parameters. Notably, it also beats LLama models by 5.7 accuracy points on the LM Harness Evaluation.

==> Figure/3-1.csv <==
Step,Value
2.109375,0.4969819709658623
2.406125,0.39712200686335564
2.61975,0.3877265602350235
3.16325,0.362421452999115
3.6301249999999996,0.31606450304389
4.030749999999999,0.29651282355189323
4.432875,0.3035350386053324
4.810625,0.2707036882638931
5.2121249999999995,0.26414970867335796
5.777625,0.24343414045870304
6.1005,0.22047548554837704
6.444375,0.22582434117794037
6.844750000000001,0.1999004427343607
7.307875,0.1929662749171257
7.663500000000001,0.1898463647812605
8.2355,0.19626996852457523
8.584624999999999,0.1611145380884409
8.947875,0.15857977606356144
9.4345,0.1519941221922636
9.816249999999998,0.1441143862903118
10.41975,0.13682898599654436
10.719999999999999,0.14267620723694563
10.911749999999998,0.1447898382321
11.122625000000003,0.12258906941860914
11.522124999999999,0.12008192948997021
11.869125,0.11376804951578379
12.217500000000001,0.11994701437652111
12.729875000000002,0.1093039233237505
13.119875,0.11562423314899206
13.508875,0.10356385167688131
13.877375,0.10966620035469532
14.321000000000002,0.09760406613349915
14.6365,0.09364296309649944
14.920875000000002,0.10721664223819971
15.415,0.10103460773825645
15.906,0.10214109625667334
16.396124999999998,0.10397879686206579
16.824,0.10233107954263687
17.23825,0.09372557606548071
17.4235,0.09683905728161335
17.802375,0.09256723243743181
18.2845,0.09984886553138494
18.905250000000002,0.09497680328786373
19.346375000000002,0.09529586508870125
19.71375,0.0977365393191576
19.969624999999997,0.09527473989874125
20.178625,0.09913807641714811
20.43925,0.10886703617870808
20.707250000000005,0.10760511923581362
21.10425,0.1030200943350792
21.474,0.10021758265793324
21.875749999999996,0.09924321342259645
22.376625,0.10852718539535999
22.916249999999998,0.09723589476197958
23.2125,0.09410024434328079
23.535625000000003,0.09279681090265512
24.041375000000002,0.10299023520201445
24.489874999999998,0.10538558010011911
25.033375,0.10753894690424204
25.43225,0.09298132918775082
25.945,0.10354995727539062
26.317,0.09612519107758999
26.933375,0.10467532370239496
27.318875,0.0999011155217886
27.735500000000002,0.09821777697652578
28.243999999999996,0.10338557697832584
28.81875,0.10552432481199503
29.211000000000006,0.10775994509458542
29.601874999999996,0.09579101949930191
29.997875,0.10338652413338423
30.368750000000002,0.10655281599611044
30.855749999999997,0.10771763883531094
31.643874999999998,0.10149132274091244
31.98875,0.1027990197762847
32.3835,0.09665224701166153
32.744875,0.10629433393478394
33.1105,0.11930093821138144
33.446125,0.10803466849029064
33.77862499999999,0.11038070637732744
34.03125,0.10825588181614876
34.372375,0.11022159457206726
34.677749999999996,0.11170760914683342
35.18687499999999,0.115068843588233
35.4375,0.11236977856606245
35.836375000000004,0.10361598338931799
36.206125,0.12051843758672476
36.58262500000001,0.10255263932049274
36.940375,0.103968839161098
37.51275,0.11666149273514748
38.210499999999996,0.11390343867242336
38.573,0.1164133083075285
38.952374999999996,0.12648159265518188
39.599624999999996,0.10702271480113268
40.00525,0.10028787888586521
40.54,0.1283494858071208
40.791500000000006,0.12062114477157593
41.343250000000005,0.11009231209754944
41.689375000000005,0.12644970696419477
42.101,0.12583085522055626
42.442125,0.11250913701951504
42.92125,0.11644712835550308
43.49125,0.10986059997230768
43.69187500000001,0.11929764039814472
43.90575,0.11350863426923752
44.18237499999999,0.1207039374858141
44.507,0.10995951853692532
44.884875,0.1157649140805006
45.400375,0.1190364258363843
45.813625,0.11254134681075811
46.166624999999996,0.11654070299118757
46.4905,0.12553038820624352
47.1315,0.11427692510187626
47.51175,0.13205351866781712
47.71,0.1178616126999259
47.949000000000005,0.11458618845790625
48.282875,0.12660277355462313
48.544124999999994,0.11497312597930431
49.2315,0.1261363085359335


==> Figure/3-2.csv <==
Step,Value
2.109375,0.6186953000724316
2.406125,0.5648880451917648
2.61975,0.5254885032773018
3.16325,0.42337536811828613
3.6301249999999996,0.46411244943737984
4.030749999999999,0.45697081089019775
4.432875,0.3728172332048416
4.810625,0.3030349984765053
5.2121249999999995,0.32669534906744957
5.777625,0.35172101482748985
6.1005,0.30287411622703075
6.444375,0.2425462119281292
6.844750000000001,0.23798137344419956
7.307875,0.2392446156591177
7.663500000000001,0.22258973121643066
8.2355,0.21687724068760872
8.584624999999999,0.20771689526736736
8.947875,0.18847553804516792
9.4345,0.2066370975226164
9.816249999999998,0.21368569694459438
10.41975,0.17732235044240952
10.719999999999999,0.24394669942557812
10.911749999999998,0.1955931093543768
11.122625000000003,0.18264887854456902
11.522124999999999,0.20611944794654846
11.869125,0.1758220661431551
12.217500000000001,0.1539805829524994
12.729875000000002,0.20755771547555923
13.119875,0.17471793480217457
13.508875,0.1878132689744234
13.877375,0.18742118682712317
14.321000000000002,0.1896553598344326
14.6365,0.17814155295491219
14.920875000000002,0.17032867390662432
15.415,0.17661513667553663
15.906,0.1795887015759945
16.396124999999998,0.17544237151741982
16.824,0.2079062918201089
17.23825,0.18133771885186434
17.4235,0.1600224543362856
17.802375,0.15275492891669273
18.2845,0.16415112558752298
18.905250000000002,0.15262350998818874
19.346375000000002,0.175066526979208
19.71375,0.19074528198689222
19.969624999999997,0.18353839684277773
20.178625,0.17033639270812273
20.43925,0.1578471688553691
20.707250000000005,0.18059144355356693
21.10425,0.16847026906907558
21.474,0.20257298462092876
21.875749999999996,0.18700956273823977
22.376625,0.1610117917880416
22.916249999999998,0.19325595907866955
23.2125,0.19320297800004482
23.535625000000003,0.17519082687795162
24.041375000000002,0.1678199851885438
24.489874999999998,0.18273645266890526
25.033375,0.1612883061170578
25.43225,0.1636192947626114
25.945,0.1659745303913951
26.317,0.1666113492101431
26.933375,0.1591552523896098
27.318875,0.15089196432381868
27.735500000000002,0.16045736614614725
28.243999999999996,0.15948623232543468
28.81875,0.16088978666812181
29.211000000000006,0.18374685011804104
29.601874999999996,0.15398587100207806
29.997875,0.15413230005651712
30.368750000000002,0.18597297556698322
30.855749999999997,0.1412532040849328
31.643874999999998,0.16945232171565294
31.98875,0.14069040678441525
32.3835,0.19092465192079544
32.744875,0.14166653156280518
33.1105,0.17318158969283104
33.446125,0.1559733096510172
33.77862499999999,0.15799021441489458
34.03125,0.1649211822077632
34.372375,0.15153682697564363
34.677749999999996,0.1644550208002329
35.18687499999999,0.13548656459897757
35.4375,0.13533211313188076
35.836375000000004,0.19361704215407372
36.206125,0.1656487351283431
36.58262500000001,0.14859532192349434
36.940375,0.17871005088090897
37.51275,0.1801530160009861
38.210499999999996,0.1304882923141122
38.573,0.1847382690757513
38.952374999999996,0.15431963838636875
39.599624999999996,0.1862647570669651
40.00525,0.15877254772931337
40.54,0.1664973385632038
40.791500000000006,0.14376539643853903
41.343250000000005,0.16387384664267302
41.689375000000005,0.1727500893175602
42.101,0.15637706965208054
42.442125,0.1690540313720703
42.92125,0.17800038121640682
43.49125,0.17830541916191578
43.69187500000001,0.1576088611036539
43.90575,0.17793785594403744
44.18237499999999,0.17566828895360231
44.507,0.1527555240318179
44.884875,0.17098406329751015
45.400375,0.179444070905447
45.813625,0.16274210717529058
46.166624999999996,0.1712558465078473
46.4905,0.14981938060373068
47.1315,0.1580619104206562
47.51175,0.16409699525684118
47.71,0.1598837971687317
47.949000000000005,0.16658421233296394
48.282875,0.16451452113687992
48.544124999999994,0.15509848855435848
49.2315,0.17545885033905506


==> Figure/3-3.csv <==
Step,Value
2.1591249999999995,0.5875349827110767
2.458375,0.488128125667572
2.756625,0.4509052522480488
3.316375,0.4157637320458889
3.7928750000000004,0.4186956360936165
4.176125,0.36074426770210266
4.5908750000000005,0.3421778306365013
4.945375,0.34309880807995796
5.43,0.31254784762859344
5.89975,0.29963269084692
6.231625,0.274530254304409
6.64925,0.23544537089765072
7.092125,0.24519694410264492
7.4727500000000004,0.240517970174551
7.952625,0.24875736609101295
8.4755,0.2093994077295065
8.902875,0.21655159257352352
9.370875000000002,0.21527383849024773
9.752499999999998,0.21983683668076992
10.37775,0.20028418116271496
10.719999999999999,0.1777091547846794
10.911749999999998,0.17719432897865772
11.122625000000003,0.20063505694270134
11.522124999999999,0.17857753299176693
11.86975,0.17818886041641235
12.230375,0.19987461529672146
12.8085,0.17750639282166958
13.18375,0.1971219964325428
13.59725,0.15450500510632992
14.008624999999999,0.19309076014906168
14.430874999999999,0.18288205936551094
14.73575,0.2464990485459566
15.1685,0.15551411174237728
15.695500000000001,0.1659945398569107
16.230375000000002,0.20377372205257416
16.6635,0.18927288707345724
17.101375,0.2067110287025571
17.345499999999998,0.19254223629832268
17.623,0.19704201072454453
18.09625,0.14639241248369217
18.711,0.1560564748942852
19.22475,0.17909331060945988
19.653874999999996,0.19173079822212458
19.94025,0.2309732874855399
20.154500000000002,0.1554348962381482
20.403250000000003,0.14940048567950726
20.670875000000002,0.21142492815852165
21.074749999999998,0.1456469614058733
21.474875000000004,0.16158611606806517
21.9435,0.1821014927700162
22.423875000000002,0.17054728418588638
22.979125,0.16285721771419048
23.240375,0.1461825193837285
23.58725,0.1452556187286973
24.106125,0.1622400414198637
24.567875,0.1619413811713457
25.123,0.18960765283554792
25.568499999999997,0.1544064413756132
26.035249999999998,0.19037858583033085
26.478749999999998,0.17073659505695105
27.024000000000004,0.13916786294430494
27.434125,0.1786417132243514
27.821125,0.15208731591701508
28.393625,0.16012775246053934
28.947875000000003,0.15148477628827095
29.322499999999998,0.18508419767022133
29.686000000000003,0.15183896478265524
30.093875,0.14516084920614958
30.476,0.16671454813331366
31.142125,0.18421046994626522
31.809625000000004,0.1812937529757619
32.12275,0.1325934324413538
32.56675,0.15072190575301647
33.028625000000005,0.18075326271355152
33.376625000000004,0.1776008978486061
33.749875,0.18142058327794075
33.99875,0.16831263806670904
34.325624999999995,0.1926709795370698
34.704875,0.1673795599490404
35.228375,0.15846474654972553
35.46725,0.16429765243083239
35.894375,0.1614656625315547
36.241125,0.17904335912317038
36.64375,0.16225603967905045
37.00375,0.16858357470482588
37.626625000000004,0.16926926467567682
38.330625,0.18144707567989826
38.65025000000001,0.14788859616965055
39.087375,0.1540209949016571
39.789625,0.15914930682629347
40.290375000000004,0.17565319873392582
40.64825,0.1757337898015976
41.071375,0.14775963965803385
41.515,0.1748396623879671
41.916375,0.18800583388656378
42.28575000000001,0.1656894674524665
42.712374999999994,0.1758467946201563
43.317625,0.18441705964505672
43.670874999999995,0.16736158914864063
43.87049999999999,0.18781539984047413
44.150125,0.163130521774292
44.476625,0.17093422822654247
44.884875,0.17326982598751783
45.439750000000004,0.16203373856842518
45.901624999999996,0.1585062649101019
46.25,0.15675543807446957
46.78275,0.17362461611628532
47.354375,0.1761310463771224
47.624875,0.17613789066672325
47.82475,0.15091081336140633
48.092000000000006,0.16783460602164268
48.453624999999995,0.15845486987382174
48.923625,0.17625326197594404
49.576375,0.16407164931297302
50.04225,0.19047864992171526
50.493,0.16936749778687954
51.008874999999996,0.16399896144866943
51.607749999999996,0.21196340955793858


==> Figure/RK2-Base-train-new.csv <==
value,result
2.0,17.23
4.0,9.7
6.0,8.48
8.0,7.77
10.0,7.21
12.0,6.9
14.0,6.69
16.0,6.54
18.0,6.43
20.0,6.34


==> Figure/RK2-Base-train.csv <==
value,result
2,17.23
3,11.3
4,9.7
5,8.95
6,8.48
7,8.15
8,7.77
9,7.44
10,7.21
11,7.03
12,6.9
13,6.78
14,6.69
15,6.61
16,6.54
17,6.48
18,6.43
19,6.39
20,6.34
21,6.31


==> Figure/RK2-Base-valid-new.csv <==
value,result
2.0,9.25
4.0,6.42
6.0,5.65
8.0,5.28
10.0,5.0
12.0,4.87
14.0,4.76
16.0,4.74
18.0,4.67
20.0,4.64


==> Figure/RK2-Base-valid.csv <==
value,result
2,9.25
3,7.12
4,6.42
5,5.95
6,5.65
7,5.49
8,5.28
9,5.11
10,5
11,4.94
12,4.87
13,4.81
14,4.76
15,4.75
16,4.74
17,4.72
18,4.67
19,4.64
20,4.64
21,4.61


==> Figure/RK2-Big-train-new.csv <==
value,result
2.0,16.31
4.0,8.78
6.0,7.58
8.0,6.86
10.0,6.28
12.0,5.93
14.0,5.7
16.0,5.52
18.0,5.39
20.0,5.27


==> Figure/RK2-Big-train.csv <==
value,result
2,16.31
3,10.3
4,8.78
5,8.04
6,7.58
7,7.24
8,6.86
9,6.53
10,6.28
11,6.09
12,5.93
13,5.81
14,5.7
15,5.6
16,5.52
17,5.45
18,5.39
19,5.33
20,5.27
21,5.23


==> Figure/RK2-Big-valid-new.csv <==
value,result
2.0,7.67
4.0,5.4
6.0,4.92
8.0,4.56
10.0,4.35
12.0,4.28
14.0,4.2
16.0,4.17
18.0,4.16
20.0,4.13


==> Figure/RK2-Big-valid.csv <==
value,result
2,7.67
3,6.02
4,5.4
5,5.11
6,4.92
7,4.75
8,4.56
9,4.46
10,4.35
11,4.35
12,4.28
13,4.23
14,4.2
15,4.22
16,4.17
17,4.16
18,4.16
19,4.15
20,4.13
21,4.14


==> Figure/RPR-Base-train-new.csv <==
value,result
2.0,18.07
4.0,9.26
6.0,8.04
8.0,7.28
10.0,6.76
12.0,6.46
14.0,6.26
16.0,6.11
18.0,6.0
20.0,5.91


==> Figure/RPR-Base-train.csv <==
value,result
2,18.07
3,10.95
4,9.26
5,8.5
6,8.04
7,7.68
8,7.28
9,6.98
10,6.76
11,6.59
12,6.46
13,6.35
14,6.26
15,6.18
16,6.11
17,6.05
18,6
19,5.95
20,5.91
21,5.87


==> Figure/RPR-Base-valid-new.csv <==
value,result
2.0,7.91
4.0,6.07
6.0,5.39
8.0,5.15
10.0,5.02
12.0,4.96
14.0,4.89
16.0,4.81
18.0,4.79
20.0,4.78


==> Figure/RPR-Base-valid.csv <==
value,result
2,7.91
3,6.79
4,6.07
5,5.67
6,5.39
7,5.23
8,5.15
9,5.07
10,5.02
11,4.97
12,4.96
13,4.9
14,4.89
15,4.84
16,4.81
17,4.82
18,4.79
19,4.79
20,4.78
21,4.72


==> Figure/RPR-Big-train-new.csv <==
value,result
2.0,13.91
4.0,8.65
6.0,7.19
8.0,6.59
10.0,6.25
12.0,6.02
14.0,5.86
16.0,5.73
18.0,5.62
20.0,5.53


==> Figure/RPR-Big-train.csv <==
value,result
2,13.91
3,10.01
4,8.65
5,7.72
6,7.19
7,6.84
8,6.59
9,6.4
10,6.25
11,6.13
12,6.02
13,5.93
14,5.86
15,5.79
16,5.73
17,5.67
18,5.62
19,5.58
20,5.53
21,5.5


==> Figure/RPR-Big-valid-new.csv <==
value,result
2.0,6.51
4.0,5.16
6.0,4.75
8.0,4.58
10.0,4.45
12.0,4.4
14.0,4.37
16.0,4.35
18.0,4.34
20.0,4.31


==> Figure/RPR-Big-valid.csv <==
value,result
2,6.51
3,5.63
4,5.16
5,4.88
6,4.75
7,4.63
8,4.58
9,4.52
10,4.45
11,4.41
12,4.4
13,4.38
14,4.37
15,4.36
16,4.35
17,4.33
18,4.34
19,4.31
20,4.31
21,4.31


==> Figure/alpha/2_order_alpha_1.csv <==
value,result
01.0,0.501
02.0,0.0274
03.0,-0.1705
04.0,-0.2065
05.0,-0.2196
06.0,-0.2224
07.0,-0.208
08.0,-0.1953
09.0,-0.1887
10.0,-0.181
11.0,-0.1727
12.0,-0.1637
13.0,-0.1614
14.0,-0.1559
15.0,-0.1569
16.0,-0.1444
17.0,-0.1454
18.0,-0.1398
19.0,-0.1376
20.0,-0.1331
21.0,-0.1283
22.0,-0.1304
23.0,-0.1304
24.0,-0.1294
25.0,-0.1293

==> Figure/alpha/2_order_alpha_2.csv <==
value,result
01.0,0.584
02.0,0.8218
03.0,0.9541
04.0,1.0645
05.0,1.1299
06.0,1.1602
07.0,1.1689
08.0,1.1748
09.0,1.168
10.0,1.1572
11.0,1.1494
12.0,1.1396
13.0,1.1406
14.0,1.1377
15.0,1.1338
16.0,1.1289
17.0,1.1279
18.0,1.125
19.0,1.1318
20.0,1.1279
21.0,1.1309
22.0,1.1289
23.0,1.1299
24.0,1.1289
25.0,1.1289

==> Figure/alpha/alpha_1.csv <==
value,result
01.0,0.25
02.0,0.1914
03.0,0.1633
04.0,0.1624
05.0,0.1641
06.0,0.1713
07.0,0.1812
08.0,0.1864
09.0,0.1742
10.0,0.1732
11.0,0.17
12.0,0.1731
13.0,0.1624
14.0,0.1644
15.0,0.1599
16.0,0.1616
17.0,0.1582
18.0,0.1565
19.0,0.1576
20.0,0.1486
21.0,0.1484
22.0,0.1514
23.0,0.1512
24.0,0.1501
25.0,0.1497

==> Figure/alpha/alpha_2.csv <==
value,result
01.0,0.2832
02.0,0.1902
03.0,0.1857
04.0,0.2074
05.0,0.2094
06.0,0.2168
07.0,0.2183
08.0,0.2223
09.0,0.2325
10.0,0.2208
11.0,0.2211
12.0,0.2133
13.0,0.2186
14.0,0.213
15.0,0.2106
16.0,0.2085
17.0,0.2064
18.0,0.1989
19.0,0.208
20.0,0.2053
21.0,0.2
22.0,0.2023
23.0,0.2037
24.0,0.2
25.0,0.1984

==> Figure/alpha/alpha_3.csv <==
value,result
01.0,0.3052
02.0,0.1129
03.0,-0.0677
04.0,-0.0669
05.0,-0.0626
06.0,-0.062
07.0,-0.0524
08.0,-0.0532
09.0,-0.0554
10.0,-0.0598
11.0,-0.0554
12.0,-0.0497
13.0,-0.0567
14.0,-0.0561
15.0,-0.0572
16.0,-0.0544
17.0,-0.0497
18.0,-0.0518
19.0,-0.0515
20.0,-0.0507
21.0,-0.0526
22.0,-0.0536
23.0,-0.0493
24.0,-0.0471
25.0,-0.0439

==> Figure/alpha/alpha_4.csv <==
value,result
01.0,0.3311
02.0,0.5752
03.0,0.6738
04.0,0.7061
05.0,0.7119
06.0,0.7085
07.0,0.7144
08.0,0.7085
09.0,0.7012
10.0,0.6943
11.0,0.6836
12.0,0.6665
13.0,0.6616
14.0,0.6514
15.0,0.6489
16.0,0.6396
17.0,0.6313
18.0,0.627
19.0,0.624
20.0,0.6172
21.0,0.6177
22.0,0.6147
23.0,0.6118
24.0,0.606
25.0,0.6089

==> Figure/alpha/rk2_ema_alpha1.csv <==
value,result
01.0,0.23209756
02.0,0.110871
03.0,0.17497879
04.0,0.23449975
05.0,0.24886431
06.0,0.24999271
07.0,0.24999856
08.0,0.24945244
09.0,0.24789319
10.0,0.24538959
11.0,0.24166431
12.0,0.23846524
13.0,0.23521344
14.0,0.23182896
15.0,0.22752999
16.0,0.22420764
17.0,0.221776
18.0,0.21716656
19.0,0.21278959
20.0,0.21107271
21.0,0.20752279
22.0,0.2059
23.0,0.20129151
24.0,0.20000304
25.0,0.196639

==> Figure/alpha/rk2_ema_alpha2.csv <==
value,result
01.0,0.6338
02.0,0.873
03.0,0.7739
04.0,0.6245
05.0,0.5337
06.0,0.4973
07.0,0.4988
08.0,0.5234
09.0,0.5459
10.0,0.5679
11.0,0.5913
12.0,0.6074
13.0,0.6216
14.0,0.6348
15.0,0.6499
16.0,0.6606
17.0,0.668
18.0,0.6812
19.0,0.6929
20.0,0.6973
21.0,0.7061
22.0,0.71
23.0,0.7207
24.0,0.7236
25.0,0.731

==> Figure/alpha/rk4_ema_alpha1.csv <==
value,result
01.0,0.050410543
02.0,0.077509173
03.0,0.083399302
04.0,0.095346549
05.0,0.101074741
06.0,0.102217125
07.0,0.10166463
08.0,0.09947987
09.0,0.096387646
10.0,0.093642442
11.0,0.091844643
12.0,0.089040991
13.0,0.086851999
14.0,0.085047294
15.0,0.083354285
16.0,0.081786778
17.0,0.08044875
18.0,0.079305025
19.0,0.076936978
20.0,0.076050447
21.0,0.07486875
22.0,0.07452963
23.0,0.072139323
24.0,0.073093821
25.0,0.071967586

==> Figure/alpha/rk4_ema_alpha2.csv <==
value,result
01.0,0.111725494
02.0,0.138162519
03.0,0.142222547
04.0,0.147709604
05.0,0.147856555
06.0,0.147414371
07.0,0.147661046
08.0,0.14812369
09.0,0.147924564
10.0,0.147236544
11.0,0.14659959
12.0,0.145373047
13.0,0.144248463
14.0,0.143225486
15.0,0.142194276
16.0,0.141182078
17.0,0.14027681
18.0,0.139474191
19.0,0.13773179
20.0,0.137052526
21.0,0.136125
22.0,0.135854229
23.0,0.133888869
24.0,0.134685501
25.0,0.133743889

==> Figure/alpha/rk4_ema_alpha3.csv <==
value,result
01.0,0.24761856
02.0,0.246279
03.0,0.24253504
04.0,0.22882975
05.0,0.21629104
06.0,0.21259644
07.0,0.21446775
08.0,0.22055344
09.0,0.22701744
10.0,0.231504
11.0,0.23399775
12.0,0.23734375
13.0,0.23957559
14.0,0.24120156
15.0,0.24256956
16.0,0.24371151
17.0,0.24459775
18.0,0.24529404
19.0,0.24656604
20.0,0.24698599
21.0,0.2475
22.0,0.24763804
23.0,0.24849456
24.0,0.24817671
25.0,0.24854839

==> Figure/alpha/rk4_ema_alpha4.csv <==
value,result
01.0,0.5488
02.0,0.439
03.0,0.4136
04.0,0.3545
05.0,0.3164
06.0,0.3066
07.0,0.3115
08.0,0.3284
09.0,0.3484
10.0,0.364
11.0,0.3735
12.0,0.3875
13.0,0.3979
14.0,0.4062
15.0,0.4138
16.0,0.4207
17.0,0.4265
18.0,0.4314
19.0,0.4414
20.0,0.4451
21.0,0.45
22.0,0.4514
23.0,0.4612
24.0,0.4573
25.0,0.4619

==> Figure/opus/train_Big_L12.csv <==
value,result
1.0,43.71
2.0,6.97
3.0,5.52
4.0,5.03
5.0,4.78
6.0,4.62
7.0,4.51
8.0,4.42
9.0,4.35
10.0,4.30
11.0,4.26
12.0,4.22
13.0,4.18
14.0,4.15
15.0,4.13

==> Figure/opus/train_Big_L24.csv <==
value,result
1.0,41.06
2.0,6.51
3.0,5.14
4.0,4.67
5.0,4.42
6.0,4.26
7.0,4.15
8.0,4.06
9.0,4.00
10.0,3.94
11.0,3.90
12.0,3.86
13.0,3.82
14.0,3.79
15.0,3.77


==> Figure/opus/train_rk7_ema_precor_L12.csv <==
value,result
1.0,62.51
2.0,6.69
3.0,5.48
4.0,4.81
5.0,4.45
6.0,4.25
7.0,4.12
8.0,4.03
9.0,3.96
10.0,3.90
11.0,3.88
12.0,3.81
13.0,3.78
14.0,3.75
15.0,3.73

==> Figure/opus/train_rk7_ema_precor_L24.csv <==
value,result
1.0,64.18
2.0,6.42
3.0,5.25
4.0,4.59
5.0,4.40
6.0,4.01
7.0,3.88
8.0,3.78
9.0,3.71
10.0,3.63
11.0,3.61
12.0,3.56
13.0,3.53
14.0,3.50
15.0,3.46

==> Figure/opus/valid_Big_L12.csv <==
value,result
1.0,8.88
2.0,6.00
3.0,5.29
4.0,5.01
5.0,4.83
6.0,4.73
7.0,4.64
8.0,4.59
9.0,4.54
10.0,4.51
11.0,4.49
12.0,4.45
13.0,4.43
14.0,4.42
15.0,4.40



==> Figure/opus/valid_Big_L24.csv <==
value,result
1.0,8.87
2.0,5.65
3.0,5.01
4.0,4.74
5.0,4.59
6.0,4.51
7.0,4.43
8.0,4.38
9.0,4.35
10.0,4.33
11.0,4.31
12.0,4.28
13.0,4.27
14.0,4.25
15.0,4.23

==> Figure/opus/valid_rk7_ema_precor_L12.csv <==
value,result
1.0,8.44
2.0,6.01
3.0,5.28
4.0,4.83
5.0,4.62
6.0,4.53
7.0,4.44
8.0,4.40
9.0,4.36
10.0,4.33
11.0,4.30
12.0,4.28
13.0,4.27
14.0,4.24
15.0,4.23


==> Figure/opus/valid_rk7_ema_precor_L24.csv <==
value,result
1.0,8.23
2.0,5.82
3.0,5.16
4.0,4.71
5.0,4.50
6.0,4.38
7.0,4.30
8.0,4.23
9.0,4.20
10.0,4.18
11.0,4.17
12.0,4.15
13.0,4.13
14.0,4.10

==> Figure/smooth3-2_avg3.csv <==
Step,Value
2.109375,0.6186953000724316
2.3784166666666664,0.5696906161804994
2.729708333333333,0.5045839721957842
3.137708333333333,0.4709921069443226
3.6080416666666664,0.44815287614862126
4.03125,0.4313001645108064
4.42475,0.37760768085718155
4.818541666666667,0.3341825269162655
5.266791666666666,0.3271504541238149
5.696749999999999,0.3270968267073234
6.107500000000001,0.29904711432754993
6.463208333333334,0.26113390053311986
6.865666666666667,0.23992406701048216
7.2720416666666665,0.2332719067732493
7.7356250000000015,0.2262371958543857
8.161208333333333,0.21572795572380224
8.589333333333332,0.204356558000048
8.988999999999999,0.20094317694505057
9.399541666666666,0.20293277750412622
9.890166666666666,0.19921504830320677
10.318666666666665,0.21165158227086067
10.683833333333332,0.20562071974078813
10.918124999999998,0.20739622910817465
11.1855,0.19478714528183141
11.504624999999999,0.18819679754475752
11.869583333333333,0.17864069901406765
12.272166666666669,0.1791201215237379
12.689083333333334,0.17875207774341106
13.119541666666668,0.19002963975071907
13.502041666666665,0.1833174635345737
13.902416666666667,0.18829660521199307
14.278291666666668,0.185072699872156
14.626125000000002,0.17937519556532303
14.990791666666667,0.1750284545123577
15.413958333333333,0.1755108373860518
15.905708333333331,0.177215403256317
16.375375000000002,0.18764578830450773
16.819458333333333,0.188228794063131
17.16191666666667,0.18308882166941962
17.488041666666664,0.16470503403494755
17.836791666666667,0.15897616961350045
18.330708333333337,0.1565098548308015
18.845375,0.16394705418497324
19.32179166666667,0.172811772984763
19.67658333333333,0.183116735269626
19.953999999999997,0.1815400238459309
20.195833333333333,0.17057398613542318
20.441708333333334,0.16959166837235293
20.75025,0.1689696271593372
21.09516666666667,0.18387823241452375
21.484666666666666,0.18601760547608137
21.90879166666667,0.18353144638240337
22.389541666666663,0.1804257712016503
22.835124999999994,0.18249024295558533
23.221458333333334,0.18721658798555532
23.596500000000002,0.17873793002218008
24.02229166666667,0.17524908824513355
24.521541666666668,0.17061491465816894
24.985166666666668,0.16921468451619148
25.470208333333336,0.16362737709035477
25.898083333333336,0.16540172478804985
26.398458333333334,0.163913710663716
26.85641666666667,0.15888618864119053
27.329250000000002,0.1568348609531919
27.766125,0.15694518759846687
28.26608333333333,0.16027779504656792
28.75791666666667,0.1680409563705325
29.210541666666668,0.1662075025960803
29.603583333333336,0.16395500705887875
29.989500000000003,0.1646970488751928
30.407458333333334,0.1604528265694777
30.956125,0.16555950045585632
31.496124999999996,0.150465310861667
32.005374999999994,0.16702246014028788
32.372375,0.15776053008933863
32.74629166666667,0.16859092439214388
33.100500000000004,0.15694047696888447
33.44508333333333,0.1623817045862476
33.752,0.1596282354245583
34.06074999999999,0.15814940786610046
34.360458333333334,0.1603043433278799
34.745666666666665,0.15049280412495136
35.10070833333333,0.14509123284369707
35.486916666666666,0.15481190662831068
35.82666666666667,0.16486596347143254
36.208375000000004,0.16928703306863704
36.576375000000006,0.16431803597758213
37.01191666666667,0.16915279626846313
37.554541666666665,0.1631171197320024
38.098749999999995,0.16512652579694986
38.578624999999995,0.15651539992541075
39.041666666666664,0.1751075548430284
39.51908333333333,0.16645231439421573
40.048291666666664,0.1705115477864941
40.44558333333333,0.1563450942436854
40.89158333333334,0.15804552721480528
41.274708333333336,0.16012977746625742
41.71120833333334,0.16433366853743792
42.07750000000001,0.16606039678057036
42.488125000000004,0.1678104940801859
42.951541666666664,0.17511994391679764
43.368125,0.17130488716065884
43.696291666666674,0.17128404540320238
43.92666666666667,0.1704050020004312
44.198375,0.16878722297648588
44.52474999999999,0.16646929209431013
44.930749999999996,0.16772788607825836
45.36629166666666,0.17105674712608257
45.79354166666667,0.1711473415295283
46.15691666666667,0.16127244476228952
46.59620833333333,0.1597123791774114
47.04458333333333,0.157326095427076
47.45108333333334,0.16068090094874302
47.72358333333333,0.16352166825284561
47.980625,0.16366084354619184
48.25866666666667,0.16206574067473412
48.68616666666666,0.16502395334343115
49.2315,0.17545885033905506


==> Figure/smooth3-3_avg3.csv <==
Step,Value
2.1591249999999995,0.5875349827110767
2.4580416666666665,0.5088561202088991
2.8437916666666667,0.45159903665383655
3.288625,0.42845487346251804
3.761791666666667,0.3984012119472027
4.186625,0.3738725781440735
4.570791666666667,0.34867363547285396
4.9887500000000005,0.3326081621150176
5.425041666666666,0.3184264488518238
5.853791666666667,0.2955702642599742
6.260208333333334,0.26986943868299323
6.657666666666667,0.2517241897682349
7.071375000000001,0.24038676172494888
7.505833333333334,0.24482409345606962
7.966958333333333,0.23289158133169016
8.443666666666667,0.2249027887980143
8.916416666666667,0.2137416129310926
9.342083333333333,0.21722075591484705
9.833708333333334,0.21179828544457754
10.283416666666666,0.1992767242093881
10.669833333333331,0.1850625549753507
10.918124999999998,0.18517951356867948
11.1855,0.185468972971042
11.504833333333332,0.18580048345029354
11.874083333333333,0.1855470029016336
12.302875,0.1851899561782678
12.740875,0.19150100151697794
13.1965,0.17637779812018076
13.596541666666667,0.18157258722931147
14.01225,0.17682594154030085
14.391749999999996,0.20749062268684307
14.778374999999999,0.1949650732179483
15.199916666666667,0.18933590004841486
15.698125,0.1750941245506207
16.196458333333336,0.1863470496609807
16.66508333333333,0.1999192126095295
17.03679166666667,0.196175384024779
17.356624999999998,0.19876509190847477
17.68825,0.17865888650218645
18.143416666666667,0.16649696603417397
18.677333333333333,0.16051406599581242
19.196541666666665,0.17562686124195656
19.606291666666667,0.20059913210570812
19.91620833333333,0.19271299398193756
20.166,0.17860288980106512
20.40954166666667,0.17208677002539238
20.716291666666667,0.16882412508130074
21.073500000000003,0.1728860018774867
21.497708333333335,0.16311152341465154
21.94741666666667,0.17141163100798926
22.448833333333337,0.1718353315566977
22.881125,0.15986234042793512
23.268916666666666,0.15143178527553877
23.644583333333333,0.1512260598440965
24.087083333333336,0.15647901377330223
24.599,0.17126302514225245
25.086458333333336,0.1686518251275023
25.57558333333333,0.178130893347164
26.027499999999993,0.17184054075429836
26.512666666666664,0.16676101461052895
26.97895833333334,0.16284872374186912
27.426416666666668,0.15663229736189047
27.882958333333335,0.16361892720063528
28.387541666666664,0.15456661488860846
28.888,0.16556557547301054
29.31879166666667,0.16280264624704918
29.700791666666664,0.1606946705530087
30.085291666666667,0.15457145404070616
30.570666666666664,0.16536195576190948
31.142583333333334,0.17740625701844692
31.6915,0.16603255178779364
32.166375,0.15486969705671072
32.57270833333334,0.15468953363597393
32.99066666666667,0.16969202210505804
33.38504166666667,0.17992491461336613
33.70841666666667,0.1757780397310853
34.024750000000004,0.18080140029390654
34.34308333333333,0.1761210591842731
34.75295833333333,0.1728384286786119
35.1335,0.1633806529765328
35.53,0.16140935383737087
35.867583333333336,0.1682688913618525
36.25975,0.16758835377792516
36.62954166666666,0.16996099116901556
37.091375,0.16670295968651772
37.653666666666666,0.17309997168680033
38.20250000000001,0.16620164550840855
38.689416666666666,0.16111888891706863
39.17575,0.15368629929920039
39.72245833333334,0.16294116682062545
40.24275,0.17017876512060562
40.67,0.16638220939785242
41.078208333333336,0.16611103061586618
41.50091666666667,0.17020171197752157
41.90570833333334,0.17617832124233246
42.304833333333335,0.1765140319863955
42.77191666666667,0.17531777390589318
43.233624999999996,0.17587514780461788
43.61966666666666,0.17986468287805715
43.897166666666664,0.17276917025446892
44.16575,0.17396004994710287
44.503875,0.16911152532945076
44.93375,0.16874593092749515
45.40875,0.16460327648868164
45.863791666666664,0.15909848051766554
46.31145833333333,0.16296210636695227
46.79570833333333,0.16883703352262577
47.254,0.175297851053377
47.601333333333336,0.16772658346841732
47.847208333333334,0.1649611033499241
48.12345833333333,0.1590667630856236
48.489749999999994,0.16751424595713615
48.984541666666665,0.16625992705424628
49.51408333333333,0.1769345204035441
50.03720833333333,0.17463926567385593
50.51470833333334,0.17461503638575473
51.036541666666665,0.1817766229311625
51.607749999999996,0.21196340955793858


==> Figure/wmt_en_de/train_Big_L12.csv <==
value,result
04.0,8.51  
05.0,7.57  
06.0,7.01  
07.0,6.65  
08.0,6.38  
09.0,6.19  
10.0,6.03  
11.0,5.9   
12.0,5.79  
13.0,5.69  
14.0,5.61  
15.0,5.54  
16.0,5.47  
17.0,5.41  
18.0,5.36  
19.0,5.31  
20.0,5.27  
21.0,5.23  
22.0,5.19  
23.0,5.15  
24.0,5.12  
25.0,5.09  
26.0,5.06  
27.0,5.03  
28.0,5.01  
29.0,4.98  
30.0,4.96  
31.0,4.93  
32.0,4.91  
33.0,4.89  
34.0,4.87  
35.0,4.86  
36.0,4.84  
37.0,4.82  
38.0,4.8   
39.0,4.79  
40.0,4.77  

==> Figure/wmt_en_de/train_Big_L6.csv <==
value,result
04.0,8.72  
05.0,7.77  
06.0,7.22  
07.0,6.86  
08.0,6.61  
09.0,6.41  
10.0,6.26  
11.0,6.13  
12.0,6.03  
13.0,5.94  
14.0,5.86  
15.0,5.79  
16.0,5.72  
17.0,5.67  
18.0,5.62  
19.0,5.57  
20.0,5.53  
21.0,5.5   
22.0,5.46  
23.0,5.43  
24.0,5.4   
25.0,5.37  
26.0,5.34  
27.0,5.32  
28.0,5.29  
29.0,5.27  
30.0,5.25  
31.0,5.23  
32.0,5.21  
33.0,5.19  
34.0,5.18  
35.0,5.16  
36.0,5.14  
37.0,5.13  
38.0,5.11  
39.0,5.1   
40.0,5.09  

==> Figure/wmt_en_de/train_rk2_ema_precor_L12.csv <==
value,result
04.0,8.6   
05.0,7.92  
06.0,7.48  
07.0,7.17  
08.0,6.77  
09.0,6.44  
10.0,6.19  
11.0,6     
12.0,5.84  
13.0,5.71  
14.0,5.61  
15.0,5.51  
16.0,5.43  
17.0,5.36  
18.0,5.29  
19.0,5.23  
20.0,5.18  
21.0,5.13  
22.0,5.08  
23.0,5.04  
24.0,5.01  
25.0,4.97  
26.0,4.93  
27.0,4.9   
28.0,4.87  
29.0,4.84  
30.0,4.82  
31.0,4.79  
32.0,4.77  
33.0,4.74 
34.0,4.72  
35.0,4.70  
36.0,4.69  
37.0,4.67  
38.0,4.65  
39.0,4.63  
40.0,4.62  

==> Figure/wmt_en_de/train_rk2_ema_precor_L6.csv <==
value,result
04.0,8.74  
05.0,8.04  
06.0,7.59  
07.0,7.25  
08.0,6.86  
09.0,6.52  
10.0,6.27  
11.0,6.08  
12.0,5.93  
13.0,5.8   
14.0,5.7   
15.0,5.6   
16.0,5.53  
17.0,5.45  
18.0,5.39  
19.0,5.33  
20.0,5.28  
21.0,5.23  
22.0,5.19  
23.0,5.15  
24.0,5.11  
25.0,5.08  
26.0,5.04  
27.0,5.01  
28.0,4.99  
29.0,4.96  
30.0,4.93  
31.0,4.91  
32.0,4.89  
33.0,4.86  
34.0,4.84  
35.0,4.82  
36.0,4.81  
37.0,4.79  
38.0,4.77  
39.0,4.75  
40.0,4.74  

==> Figure/wmt_en_de/valid_Big_L12.csv <==
value,result
1.0,11.49
2.0,5.49 
3.0,4.57 
4.0,4.09 
5.0,3.87 
6.0,3.66 
7.0,3.55 
8.0,3.5  
9.0,3.45 
10.0,3.41
11.0,3.37
12.0,3.33
13.0,3.33
14.0,3.29
15.0,3.3 
16.0,3.28
17.0,3.27
18.0,3.27
19.0,3.25
20.0,3.25
21.0,3.25
22.0,3.25
23.0,3.24
24.0,3.24
25.0,3.24
26.0,3.23
27.0,3.22
28.0,3.22
29.0,3.23
30.0,3.23
31.0,3.22
32.0,3.23
33.0,3.23
34.0,3.23
35.0,3.23
36.0,3.24
37.0,3.24
38.0,3.22
39.0,3.23
40.0,3.23


 

































 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 

==> Figure/wmt_en_de/valid_Big_L6.csv <==
value,result
1.0,11.71
2.0,5.59 
3.0,4.67 
4.0,4.17 
5.0,3.94 
6.0,3.73 
7.0,3.61 
8.0,3.59 
9.0,3.52 
10.0,3.48
11.0,3.45
12.0,3.39
13.0,3.39
14.0,3.35
15.0,3.36
16.0,3.33
17.0,3.33
18.0,3.34
19.0,3.31
20.0,3.29
21.0,3.29
22.0,3.29
23.0,3.29
24.0,3.28
25.0,3.27
26.0,3.27
27.0,3.26
28.0,3.26
29.0,3.28
30.0,3.25
31.0,3.26
32.0,3.25
33.0,3.25
34.0,3.25
35.0,3.25
36.0,3.24
37.0,3.25
38.0,3.24
39.0,3.24
40.0,3.25


 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 

==> Figure/wmt_en_de/valid_rk2_ema_precor_L12.csv <==
value,result
1.0,15.07
2.0,5.55 
3.0,4.51 
4.0,4.14 
5.0,3.98 
6.0,3.82 
7.0,3.69 
8.0,3.57 
9.0,3.5  
10.0,3.42
11.0,3.35
12.0,3.29
13.0,3.28
14.0,3.29
15.0,3.27
16.0,3.25
17.0,3.2 
18.0,3.21
19.0,3.2 
20.0,3.18
21.0,3.19
22.0,3.21
23.0,3.19
24.0,3.24
25.0,3.2 
26.0,3.17
27.0,3.18
28.0,3.18
29.0,3.19
30.0,3.19
31.0,3.18
32.0,3.19
33.0,3.16
34.0,3.16
35.0,3.17
36.0,3.18
37.0,3.17
38.0,3.16
39.0,3.18
40.0,3.18

==> Figure/wmt_en_de/valid_rk2_ema_precor_L6.csv <==
value,result
1.0,15.259
2.0,5.65  
3.0,4.57  
4.0,4.2   
5.0,3.99  
6.0,3.86  
7.0,3.68  
8.0,3.59  
9.0,3.51  
10.0,3.45
11.0,3.36
12.0,3.33
13.0,3.3 
14.0,3.3 
15.0,3.28
16.0,3.27
17.0,3.24
18.0,3.23
19.0,3.21
20.0,3.2 
21.0,3.2 
22.0,3.24
23.0,3.2 
24.0,3.26
25.0,3.21
26.0,3.19
27.0,3.2 
28.0,3.21
29.0,3.21
30.0,3.19
31.0,3.2 
32.0,3.2 
33.0,3.17
34.0,3.18
35.0,3.2 
36.0,3.18
37.0,3.18
38.0,3.18
39.0,3.2 
40.0,3.22




























 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 

==> Figure/wmt_en_fr/bak/train_Big_L12.csv <==
value,result
1.0,14.11
2.0,3.5  
3.0,3.22 
4.0,3.05 
5.0,2.95 
6.0,2.88 
7.0,2.84 
8.0,2.81 
9.0,2.78 
10.0,2.76
11.0,2.75
12.0,2.73
13.0,2.72
14.0,2.71
15.0,2.70
16.0,2.69
17.0,2.70
18.0,2.69
19.0,2.68
20.0,2.69


 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 

==> Figure/wmt_en_fr/bak/train_Big_L6.csv <==
value,result
1.0,14.7
2.0,3.59
3.0,3.31
4.0,3.14
5.0,3.03
6.0,2.97
7.0,2.93
8.0,2.9 
9.0,2.88
10.0,2.86
11.0,2.84
12.0,2.83
13.0,2.82
14.0,2.81
15.0,2.8 
16.0,2.79
17.0,2.79
18.0,2.78
19.0,2.78
20.0,2.77



 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 

==> Figure/wmt_en_fr/bak/train_rk7_ema_precor_L12.csv <==
value,result
1.0,15.58
2.0,3.21 
3.0,2.95 
4.0,2.79 
5.0,2.69 
6.0,2.62 
7.0,2.58 
8.0,2.54 
9.0,2.52 
10.0,2.49
11.0,2.48
12.0,2.46
13.0,2.45
14.0,2.43
15.0,2.42
16.0,2.41
17.0,2.41
18.0,2.4 
19.0,2.39
20.0,2.38


==> Figure/wmt_en_fr/bak/train_rk7_ema_precor_L6.csv <==
value,result
1.0,15.96
2.0,3.27 
3.0,3.01 
4.0,2.85 
5.0,2.75 
6.0,2.69 
7.0,2.64 
8.0,2.61 
9.0,2.59 
10.0,2.57
11.0,2.56
12.0,2.54
13.0,2.53
14.0,2.52
15.0,2.51
16.0,2.5 
17.0,2.5 
18.0,2.49
19.0,2.48
20.0,2.48


==> Figure/wmt_en_fr/train_Big_L12.csv <==
value,result
2.0,3.5  
3.0,3.22 
4.0,3.05 
5.0,2.95 
6.0,2.88 
7.0,2.84 
8.0,2.81 
9.0,2.78 
10.0,2.76
11.0,2.75
12.0,2.73
13.0,2.72
14.0,2.71
15.0,2.70
16.0,2.69
17.0,2.70
18.0,2.69
19.0,2.68
20.0,2.69


 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 

==> Figure/wmt_en_fr/train_Big_L6.csv <==
value,result
2.0,3.59
3.0,3.31
4.0,3.14
5.0,3.03
6.0,2.97
7.0,2.93
8.0,2.9 
9.0,2.88
10.0,2.86
11.0,2.84
12.0,2.83
13.0,2.82
14.0,2.81
15.0,2.8 
16.0,2.79
17.0,2.79
18.0,2.78
19.0,2.78
20.0,2.77



 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 

==> Figure/wmt_en_fr/train_rk7_ema_precor_L12.csv <==
value,result
2.0,3.21 
3.0,2.95 
4.0,2.79 
5.0,2.69 
6.0,2.62 
7.0,2.58 
8.0,2.54 
9.0,2.52 
10.0,2.49
11.0,2.48
12.0,2.46
13.0,2.45
14.0,2.43
15.0,2.42
16.0,2.41
17.0,2.41
18.0,2.4 
19.0,2.39
20.0,2.38


==> Figure/wmt_en_fr/train_rk7_ema_precor_L6.csv <==
value,result
2.0,3.27 
3.0,3.01 
4.0,2.85 
5.0,2.75 
6.0,2.69 
7.0,2.64 
8.0,2.61 
9.0,2.59 
10.0,2.57
11.0,2.56
12.0,2.54
13.0,2.53
14.0,2.52
15.0,2.51
16.0,2.5 
17.0,2.5 
18.0,2.49
19.0,2.48
20.0,2.48


==> Figure/wmt_en_fr/valid_Big_L12.csv <==
value,result
1.0,3.38
2.0,2.97
3.0,2.83
4.0,2.72
5.0,2.66
6.0,2.60
7.0,2.58
8.0,2.56
9.0,2.55
10.0,2.55
11.0,2.52
12.0,2.52
13.0,2.52
14.0,2.51
15.0,2.51
16.0,2.50
17.0,2.51
18.0,2.50
19.0,2.51
20.0,2.50

==> Figure/wmt_en_fr/valid_Big_L6.csv <==
value,result
1.0,3.48
2.0,3.02
3.0,2.88
4.0,2.77
5.0,2.72
6.0,2.68
7.0,2.65
8.0,2.64
9.0,2.62
10.0,2.60
11.0,2.60
12.0,2.59
13.0,2.58
14.0,2.57
15.0,2.58
16.0,2.57
17.0,2.56
18.0,2.56
19.0,2.56
20.0,2.55

==> Figure/wmt_en_fr/valid_rk7_ema_precor_L12.csv <==
value,result
1.0,3.25
2.0,2.87
3.0,2.7 
4.0,2.59
5.0,2.53
6.0,2.49
7.0,2.47
8.0,2.44
9.0,2.43
10.0,2.42
11.0,2.42
12.0,2.4 
13.0,2.4 
14.0,2.38
15.0,2.39
16.0,2.38
17.0,2.38
18.0,2.37
19.0,2.37
20.0,2.36

==> Figure/wmt_en_fr/valid_rk7_ema_precor_L6.csv <==
value,result
1.0,3.3 
2.0,2.89
3.0,2.75
4.0,2.63
5.0,2.57
6.0,2.54
7.0,2.51
8.0,2.49
9.0,2.47
10.0,2.46
11.0,2.46
12.0,2.44
13.0,2.44
14.0,2.43
15.0,2.43
16.0,2.43
17.0,2.42
18.0,2.42
19.0,2.41
20.0,2.41
